The impact of reduced conductivity on the performance of wire antennas

Low cost methods of antenna production primarily aim to reduce the cost of metalization. This might lead to a reduction in conductivity. A systematic study on the impact of conductivity is presented. The efficiency, gain and bandwidth of cylindrical wire meander line, dipole, and Yagi-Uda antennas were compared for materials with conductivities in the range $\mathrm{10^3}$ to $\mathrm{10^9}$ S/m. In this range, the absorption efficiency of both the dipole and meander line changed little, however the conductivity significantly impacts on radiation efficiency and the absorption cross section of the antennas. The extinction cross section of the dipole and meander line antennas (antennas that Thevenin equivalent circuit is applicable) also vary with radiation efficiency. From the point of radiation efficiency, the dipole antenna performance is most robust under decreasing conductivity. Antennas studied in this study were fabricated with brass and graphite. Radiation efficiency of the antennas were measured by improved Wheeler cap (IWC) method. Measurement results showed a reasonable agreement with simulations. We also measured the extinction cross section of the six fabricated prototypes.

==> DataImpBW.dat <==
%% LaTeX2e file `DataImpBW.dat'
%% generated by the `filecontents' environment
%% from source `ConductivityManuscript' on 2015/09/17.
%%
sigma  Yagi  Meander  Dipole
1.00E+03 14.8991  14.01  21.563
1.00E+04 7.83031  3.4580  14.089
1.00E+05 6.7021  1.2973  12.7769
1.00E+06 6.37890  0.67629  12.4193
1.00E+07 6.261373 0.48495  12.31123
1.00E+08 6.2385  0.425692 12.2745
1.00E+09 6.2312  0.406928 12.2630
1.00E+10 6.2322  0.4030977 12.25780


==> DataQ.dat <==
%% LaTeX2e file `DataQ.dat'
%% generated by the `filecontents' environment
%% from source `ConductivityManuscript' on 2015/09/17.
%%
sigma  Yagi  Meander  Dipole
1.00E+03 4.4564  4.7740  3.1441
1.00E+04 7.5982  19.4430  4.7849
1.00E+05 9.4343  51.1399  5.2720
1.00E+06 10.3472  96.1282  5.4188
1.00E+07 11.0066  138.6867 5.4644
1.00E+08 10.9464  154.6788 5.4843
1.00E+09 10.9251  165.5596 5.4906
1.00E+10 10.9212  167.0969 5.4912

